LeaFTL: A Learning-Based Flash Translation Layer for Solid-State Drives

In modern solid-state drives (SSDs), the indexing of flash pages is a critical component in their storage controllers. It not only affects the data access performance, but also determines the efficiency of the precious in-device DRAM resource. A variety of address mapping schemes and optimization techniques have been proposed. However, most of them were developed with human-driven heuristics. They cannot automatically capture diverse data access patterns at runtime in SSD controllers, which leaves a large room for improvement. In this paper, we present a learning-based flash translation layer (FTL), named LeaFTL, which learns the address mapping to tolerate dynamic data access patterns via linear regression at runtime. By grouping a large set of mapping entries into a learned segment, it significantly reduces the memory footprint of the address mapping table, which further benefits the data caching in SSD controllers. LeaFTL also employs various optimization techniques, including out-of-band metadata verification to tolerate mispredictions, optimized flash allocation, and dynamic compaction of learned index segments. We implement LeaFTL with an SSD simulator and evaluate it with various storage workloads. LeaFTL saves the memory consumption of the mapping table by 2.9x on average and improves the storage performance by 1.4x on average, in comparison with state-of-the-art FTL schemes.

==> figures/crb.dat <==
MSR-hm 239 25.30 49.32
MSR-src2 130.18 8.50 24.61
MSR-prxy 106.20 5.28 19.57
MSR-prn 181 10.31 32.92
MSR-usr 199.38 10.12 32.28
FIU-home 248 26.68 54.43
FIU-mail 226 16.87 43.68

==> figures/end_to_end.dat <==
[100% data cache] [dftl-0G] [sftl-100M] [leaftl-441M]
MSR-hm 546.56 319.65 222.89
MSR-src20 437.71 123.90 46.06
MSR-prxy 466.28 20.59 9.12
MSR-prn 661.29 435.97 394.92
MSR-usr 278.99 189.20 89.72
FIU-home 650.37 505.61 475.95
FIU-mail 177.69 169.44 96.95
[80% data cache] [dftl-200M] [sftl-300M] [leaftl-641M]
MSR-hm 51.92 44.89 32.28
MSR-src20 20.49 14.3 4.15
MSR-prxy 20.37 12.12 6.27
MSR-prn 71.0 67.95 62.8
MSR-usr 258.69 100.53 88.66
FIU-home 82.06 79.84 77.27
FIU-mail 152.26 131.67 66.32


==> figures/end_to_end_all.dat <==
[512M] [sftl] [g=0] 
hm      16.31   9.10
src2    19.28   18.90
prxy    19.84   1.68
prn     19.25   14.93
usr     17.25   5.55
home    19.93   19.73
mail    20.00   18.75

[1G] [[sftl] [g=0]
hm      7.09    4.38
src2    18.13   17.37
prxy    0.85    0.00 
prn     14.09   12.09
usr     5.08    4.66
home    19.66   19.28
mail    18.51   17.89

[1.5G] [[sftl] [g=0]
hm      3.35    1.91
src2    17.36   17.32
prxy    0.00    0.00
prn     12.48   11.15
usr     4.03    1.89
home    19.19   19.19
mail    17.62   17.24

[2.0G] [[sftl] [g=0]
hm      1.44    0.90
src2    17.29   16.78
prxy    0.00    0.00
prn     10.39   9.49
usr     1.84    1.81
home    19.06   19.05
mail    16.92   16.72



==> figures/end_to_end_old.dat <==
[100% data cache] [dftl-0G] [sftl-0G] [g=0-531M] [g=1-555M]
hm      19.83   16.31   6.95    6.88   
src2    19.50   19.28   18.07   17.67   
prxy    19.91   19.84   0.81    0.55   
prn     19.68   19.25   14.02   14.02   
usr     17.31   17.25   5.06    5.06    
home    19.97   19.93   19.65   19.93   
mail    20.00   20.00   18.51   18.95         
[90% data cache] [dftl-0G] [sftl-79M] [g=0 580M] [g=1 602M]
hm      19.83   12.61   6.66    6.58   
src2    19.50   18.92   17.62   17.62
prxy    19.68   4.69    0.44    0.41
prn     19.91   16.32   13.86   13.87  
usr     17.31   6.81    5.03    5.04
home    19.97   19.81   19.64   19.94
mail    20.00   18.76   18.26   18.24       


==> figures/latency_sensitivity.dat <==
[trace] [learned-0 90mb] [learned-1 150mb] [learned-4 190mb] [learned-16 250mb]
MSR-hm 66.36 56.34 52.41 48.37
MSR-src20 38.71 23.25 20.16 14.92
MSR-prxy 14.94 4.46 3.55 2.79
MSR-prn 80.33 75.39 70.59 69.3
MSR-rsrch 28.4 8.94 6.1 3.53
FIU-home 89.07 83.58 81.6 80.48
FIU-mail 171.0 161.65 150.33 141.8

==> figures/latency_sensitivity_old.dat <==
[trace] [g=0] [g=1] [g=4] [g=8] [g=16]
256GB   692.42  669.65  661.69  655.18  648.14
512MB   676.73  646.45  567.33  520.14  474.12
1GB 488.80  413.07  388.96  380.58  360.26

==> figures/latency_sensitivity_overall.dat <==
[memory] [dftl] [sftl] [leaftl]
256GB 1 0.924 0.698
512MB 1 0.958 0.814
1GB 1 0.984 0.864

==> figures/learned-segment.dat <==
8.88	45.07	15.63	5.00	12.78	8.92	2.27	0.69	0.47	0.11	0.02	0.16
7.97	32.20	16.83	8.51	17.79	11.88	3.02	0.82	0.59	0.14	0.05	0.21
6.29	28.05	15.41	10.01	20.52	14.12	3.52	0.94	0.67	0.16	0.05	0.24
7.40	19.98	17.96	13.27	17.28	13.04	6.52	2.75	1.14	0.23	0.08	0.34


==> figures/level.dat <==
MSR-hm 14.00 3.12 3.07
MSR-src2 12.18 2.20 2.47
MSR-prxy 10 1.50 1.64
MSR-prn 9 1.45 1.54
MSR-usr 14 2.00 2.56
FIU-home 15 1.89 4.06
FIU-mail 5 1.30 1.07

==> figures/lifetime.dat <==
[ftl] [hm] [src2] [prxy] [prn] [rsrch] [home] [mail] [seats] [am] [tpcc] [oltp] [cf]
[dftl] 1.11  1.01 1.05 1.05  1.01 1.10 1.05 1.05 1.03 1.04 1.01 1.02              
[sftl] 1.10 1.0071 1.01 1.07 1.00 1.07 1.008 1.02 1.01 1.02 1.007 1.008
[leaftl] 1.11 1.0071 1.01 1.06 1.00 1.10 1.01 1.015 1.02 1.02 1.009 1.03    


==> figures/lifetime_overall.dat <==
[ftl] [hm] [src2] [prxy] [prn] [usr] [home] [mail]
[dftl] 0.71 1.00 0.74 0.60 0.59 0.85 0.96
[sftl] 0.70 1.00 0.73 0.60 0.58 0.85 0.96
[leaftl] 0.70 1.00 0.73 0.60 0.58 0.85 0.96


==> figures/lookup_cdf.json <==
{
    "MSR-prn": {
        "9": 15157,
        "1": 5803372,
        "5": 56096,
        "2": 306095,
        "3": 142437,
        "6": 36184,
        "4": 83055,
        "8": 20476,
        "7": 27177,
        "10": 12513,
        "11": 9166,
        "14": 4150,
        "15": 3145,
        "12": 7555,
        "13": 4977,
        "16": 2324,
        "17": 1799,
        "18": 1559,
        "19": 1203,
        "20": 1053,
        "21": 1022,
        "22": 733,
        "24": 579,
        "25": 626,
        "23": 618,
        "26": 428,
        "28": 371,
        "29": 248,
        "30": 181,
        "27": 375,
        "31": 162,
        "34": 95,
        "33": 100,
        "42": 24,
        "40": 16,
        "32": 122,
        "41": 15,
        "35": 92,
        "36": 39,
        "39": 17,
        "38": 29,
        "37": 38
    },
    "MSR-usr": {
        "1": 1657083, 
        "4": 28066, 
        "5": 19776, 
        "2": 48373, 
        "6": 19056, 
        "7": 14295, 
        "3": 40466, 
        "8": 11241, 
        "9": 9568, 
        "10": 5839, 
        "12": 1047, 
        "11": 2117, 
        "13": 713, 
        "14": 188, 
        "15": 85, 
        "16": 91, 
        "17": 127
    },
    "MSR-src2": {
        "1": 956424,
        "2": 41742,
        "3": 13095,
        "4": 7337,
        "10": 1233,
        "14": 674,
        "9": 1359,
        "6": 2760,
        "5": 3814,
        "11": 872,
        "8": 1862,
        "7": 2522,
        "15": 374,
        "13": 676,
        "12": 718,
        "19": 115,
        "16": 225,
        "20": 161,
        "22": 155,
        "23": 159,
        "17": 291,
        "18": 166,
        "24": 136,
        "21": 160,
        "25": 48,
        "26": 18,
        "30": 12,
        "28": 17,
        "27": 10,
        "29": 8,
        "32": 6,
        "33": 2,
        "35": 2
    },
    "MSR-hm": {
        "1": 3935709,
        "2": 272738,
        "3": 81661,
        "4": 40950,
        "5": 26190,
        "7": 15708,
        "6": 19480,
        "8": 12423,
        "9": 10043,
        "10": 7143,
        "15": 810,
        "12": 3500,
        "11": 5085,
        "13": 2227,
        "14": 1375,
        "16": 674,
        "17": 347,
        "19": 134,
        "18": 168,
        "24": 110,
        "25": 83,
        "22": 162,
        "23": 86,
        "27": 21,
        "30": 10,
        "20": 204,
        "21": 114,
        "28": 14,
        "26": 48,
        "29": 14,
        "31": 20,
        "32": 13,
        "33": 8,
        "34": 1,
        "35": 6,
        "38": 3
    },
    "MSR-prxy": {
        "1": 11427379,
        "2": 1105120,
        "3": 108522,
        "4": 16868,
        "6": 5431,
        "5": 8794,
        "8": 3354,
        "7": 4349,
        "9": 2371,
        "10": 1752,
        "12": 820,
        "11": 1417,
        "13": 521,
        "14": 298,
        "15": 171,
        "16": 92,
        "18": 65,
        "20": 57,
        "21": 26,
        "23": 49,
        "17": 127,
        "19": 51,
        "22": 14,
        "24": 11,
        "26": 10,
        "27": 5,
        "28": 1,
        "25": 9,
        "34": 2,
        "35": 1,
        "36": 2,
        "37": 3
    },
    "FIU-home": {
        "1": 877647,
        "2": 84005,
        "3": 18497,
        "6": 5396,
        "7": 4234,
        "5": 6874,
        "8": 3143,
        "9": 2603,
        "4": 10169,
        "10": 2010,
        "11": 1574,
        "12": 1176,
        "13": 855,
        "14": 556,
        "15": 374,
        "21": 39,
        "16": 294,
        "17": 210,
        "20": 61,
        "18": 130,
        "19": 67,
        "22": 30,
        "23": 8,
        "24": 5,
        "25": 1,
        "27": 3,
        "30": 1,
        "29": 1
    },
    "FIU-mail": {
        "1": 18123501,
        "2": 1224149,
        "3": 71925,
        "4": 6032,
        "5": 1414,
        "6": 695,
        "7": 320,
        "8": 354,
        "11": 57,
        "9": 179,
        "10": 97,
        "12": 19,
        "14": 6,
        "13": 4,
        "16": 2
    },
    "SEATS      ":{
        "1": 3053631, 
        "11": 285924, 
        "10": 270425, 
        "3": 479535, 
        "8": 274912, 
        "9": 266802, 
        "16": 264642, 
        "13": 281869, 
        "15": 263525, 
        "12": 285719, 
        "7": 295493, 
        "22": 249019, 
        "14": 288334, 
        "26": 210615, 
        "5": 324859, 
        "2": 368461, 
        "4": 310992, 
        "21": 264755, 
        "6": 277864, 
        "19": 263339, 
        "24": 210302, 
        "27": 191461, 
        "17": 259991, 
        "25": 210829, 
        "18": 269564, 
        "28": 191400, 
        "36": 104424, 
        "35": 118883, 
        "38": 80076, 
        "20": 254596, 
        "29": 175683, 
        "47": 13504, 
        "31": 154925, 
        "32": 160691, 
        "49": 8386, 
        "30": 182270, 
        "37": 90436, 
        "23": 226674, 
        "33": 140997, 
        "45": 21655, 
        "40": 57639, 
        "42": 36058, 
        "51": 6043, 
        "43": 31508, 
        "44": 21840, 
        "34": 129686, 
        "39": 75293, 
        "48": 10221, 
        "41": 43460, 
        "52": 4784, 
        "50": 6138, 
        "66": 75, 
        "53": 2592, 
        "46": 19347, 
        "55": 1433, 
        "65": 94, 
        "60": 121, 
        "54": 2401, 
        "56": 618, 
        "58": 329, 
        "64": 140, 
        "57": 476, 
        "59": 311, 
        "63": 289, 
        "62": 208, 
        "61": 117, 
        "67": 46, 
        "70": 5, 
        "72": 5, 
        "73": 3, 
        "68": 2, 
        "75": 5, 
        "82": 2, 
        "69": 4, 
        "71": 2, 
        "76": 1, 
        "79": 1, 
        "80": 1, 
        "77": 2
    },
    "CompF": {
        "1": 288823, 
        "4": 37457, 
        "3": 45375, 
        "5": 39460, 
        "6": 35817, 
        "7": 35820, 
        "2": 30148, 
        "8": 33648, 
        "9": 30864, 
        "10": 28579, 
        "11": 24647, 
        "12": 21066, 
        "13": 16905, 
        "14": 13428, 
        "15": 11704, 
        "16": 9852, 
        "17": 8883, 
        "19": 6440, 
        "20": 5685, 
        "18": 7347, 
        "21": 4828, 
        "23": 3796, 
        "22": 4243, 
        "24": 3498, 
        "25": 3024, 
        "26": 2661, 
        "30": 1762, 
        "27": 2370, 
        "28": 2142, 
        "29": 1902, 
        "31": 1530, 
        "34": 1230, 
        "37": 850, 
        "33": 1310, 
        "36": 935, 
        "32": 1287, 
        "43": 475, 
        "40": 702, 
        "45": 408, 
        "35": 1081, 
        "38": 771, 
        "39": 717, 
        "49": 271, 
        "42": 523, 
        "50": 275, 
        "41": 602, 
        "46": 316, 
        "57": 102, 
        "47": 379, 
        "53": 148, 
        "48": 315, 
        "58": 88, 
        "54": 145, 
        "65": 23, 
        "52": 167, 
        "44": 466, 
        "51": 216, 
        "61": 53, 
        "72": 7, 
        "55": 138, 
        "59": 76, 
        "67": 24, 
        "56": 122, 
        "60": 50, 
        "62": 65, 
        "64": 36, 
        "66": 38, 
        "68": 26, 
        "74": 5, 
        "73": 9, 
        "63": 45, 
        "71": 13, 
        "79": 1, 
        "87": 3, 
        "70": 21, 
        "76": 1, 
        "69": 16, 
        "82": 2, 
        "86": 1, 
        "77": 2, 
        "75": 6, 
        "80": 4
    },
    "OLTP": {
        "1": 57125, 
        "2": 7741, 
        "4": 14977, 
        "3": 23392, 
        "5": 18977, 
        "6": 17762, 
        "7": 18376, 
        "9": 17451, 
        "8": 17908, 
        "10": 16575, 
        "11": 15117, 
        "12": 14170, 
        "14": 11295, 
        "13": 13331, 
        "15": 10224, 
        "16": 9055, 
        "17": 7989, 
        "18": 7094, 
        "19": 6616, 
        "20": 5921, 
        "21": 5260, 
        "22": 4876, 
        "23": 4023, 
        "24": 4032, 
        "25": 3609, 
        "27": 2656, 
        "26": 2927, 
        "30": 1982, 
        "28": 2212, 
        "29": 2117, 
        "31": 1445, 
        "33": 1237, 
        "32": 1441, 
        "34": 955, 
        "35": 745, 
        "36": 751, 
        "37": 553, 
        "38": 498, 
        "39": 362, 
        "41": 252, 
        "40": 289, 
        "44": 129, 
        "42": 182, 
        "43": 129, 
        "45": 89, 
        "47": 50, 
        "46": 72, 
        "50": 37, 
        "54": 17, 
        "55": 19, 
        "49": 40, 
        "51": 31, 
        "48": 46, 
        "52": 14, 
        "53": 11, 
        "56": 13, 
        "59": 1, 
        "57": 4, 
        "58": 1, 
        "63": 1
    },
    "TPCC": {
        "1": 146753,
        "5": 33019,
        "12": 13078,
        "2": 30374,
        "3": 41682,
        "7": 27861,
        "8": 23445,
        "4": 32315,
        "11": 14718,
        "9": 20853,
        "10": 18001,
        "17": 6051,
        "13": 11313,
        "16": 6952,
        "21": 3721,
        "6": 29114,
        "23": 2687,
        "24": 2396,
        "18": 5260,
        "25": 2115,
        "22": 3032,
        "19": 4498,
        "26": 1763,
        "29": 1313,
        "15": 8122,
        "20": 4089,
        "27": 1711,
        "14": 9583,
        "28": 1468,
        "30": 1181,
        "31": 974,
        "32": 900,
        "33": 829,
        "34": 744,
        "35": 654,
        "37": 535,
        "36": 583,
        "38": 501,
        "39": 408,
        "41": 358,
        "43": 268,
        "42": 346,
        "40": 340,
        "45": 188,
        "44": 234,
        "47": 115,
        "49": 62,
        "46": 144,
        "50": 54,
        "52": 41,
        "48": 80,
        "51": 43,
        "53": 39,
        "55": 27,
        "56": 12,
        "54": 21,
        "59": 14,
        "60": 12,
        "58": 11,
        "61": 9,
        "57": 7,
        "68": 6,
        "67": 1,
        "69": 1,
        "75": 1,
        "81": 1,
        "83": 2,
        "62": 15,
        "64": 4,
        "66": 5,
        "70": 2,
        "76": 2,
        "73": 2,
        "79": 1,
        "89": 1,
        "91": 1,
        "97": 1,
        "63": 3,
        "80": 1,
        "86": 1,
        "71": 1
    },
    "AMark": {
        "1": 357010,
        "21": 3853,
        "2": 41970,
        "11": 13362,
        "19": 4500,
        "30": 1641,
        "4": 32828,
        "10": 15494,
        "7": 24928,
        "12": 11429,
        "9": 18413,
        "5": 31103,
        "3": 43353,
        "13": 9703,
        "8": 21213,
        "6": 27098,
        "15": 7475,
        "14": 8366,
        "18": 5013,
        "31": 1499,
        "29": 1698,
        "20": 4147,
        "24": 2781,
        "27": 2023,
        "26": 2437,
        "23": 3155,
        "16": 6574,
        "25": 2644,
        "17": 5899,
        "28": 1928,
        "35": 1004,
        "48": 279,
        "34": 1147,
        "40": 642,
        "36": 918,
        "33": 1154,
        "44": 433,
        "43": 495,
        "32": 1361,
        "41": 568,
        "42": 536,
        "37": 812,
        "22": 3457,
        "39": 694,
        "49": 265,
        "38": 754,
        "47": 321,
        "45": 398,
        "46": 352,
        "50": 240,
        "51": 233,
        "52": 192,
        "55": 173,
        "58": 103,
        "54": 169,
        "56": 150,
        "53": 193,
        "57": 123,
        "60": 114,
        "63": 76,
        "61": 58,
        "62": 76,
        "69": 46,
        "67": 50,
        "65": 62,
        "64": 59,
        "68": 48,
        "59": 85,
        "70": 40,
        "66": 51,
        "73": 15,
        "71": 28,
        "77": 10,
        "74": 16,
        "72": 24,
        "75": 17,
        "88": 2,
        "78": 9,
        "79": 5,
        "85": 4,
        "89": 1,
        "76": 10,
        "81": 4,
        "80": 6,
        "83": 6,
        "82": 8,
        "90": 1,
        "86": 2,
        "92": 1,
        "84": 2,
        "87": 1
    }
}

==> figures/memory.dat <==
[trace] [dftl] [sftl] [learned-0] [learned-1] [learned-4] [learned-16]
MSR-hm 4868208 885628 553494 510372 463961 417688
MSR-src2 1496272 474800 171508 162518 150162 141826
MSR-prxy 1840816 650280 137193 132078 124398 117704
MSR-prn 25980552 1516856 687749 669421 621466 593443
MSR-usr 5174312 520812 292119 277010 254597 239542
FIU-home 8012296 2257064 721728 619747 519485 475081
FIU-mail 16459960 2694776 567815 528264 480639 446858

==> figures/misprediction.dat <==
[trace] [learned-0] [learned-1] [learned-4] [learned-8] [learned-16]
MSR-hm 0.0 0.0125 0.0821 0.1061 0.1369
MSR-src2 0.0 0.0089 0.0581 0.0675 0.0686
MSR-prxy 0.0 0.0082 0.0599 0.0708 0.0672
MSR-prn 0.0 0.003 0.0229 0.0296 0.0319
MSR-usr 0.0 0.0015 0.0097 0.010 0.012
FIU-home 0.0 0.01 0.0474 0.0542 0.0544
FIU-mail 0.0 0.0009 0.0044 0.0046 0.0041
BenchBase-SEATS 0.0 0.0035 0.0230 0.0233 0.0502
BenchBase-AM 0.0 0.0117 0.0616 0.0754 0.0929
TPCC 0.0 0.0189 0.0709 0.0741 0.0742
FileBench-oltp 0.0 0.03708 0.1629 0.1475 0.1573
FileBench-cf 0 0.0167 0.0933 0.1078 0.120

==> figures/msr_hm_1_segments.txt <==
492,2497,866,277,708,494,126,38,26,6,1,9
340,1374,718,363,759,507,129,35,25,6,2,9
234,1043,573,372,763,525,131,35,25,6,2,9
194,524,471,348,453,342,171,72,30,6,2,9

==> figures/ocssd_end_to_end.dat <==
[100% data cache] [dftl-10MB] [sftl-25MB] [leaftl-128MB]
MSR-hm 330.27 284.33 217.57
MSR-src20 256.44 199.83 106.66
MSR-prxy 197.09 184.45 20.15
MSR-prn 415.70 348.38 283.86
MSR-usr 278.99 189.20 89.72
FIU-home 338.57 271.92 216.19
FIU-mail 303.47 300.75 277.15
BenchBase-SEATS 256.19 250.68 210.25
BenchBase-AM 426.96 386.54 325.57
TPCC 431.94 372.64 281.04
FileBench-oltp 516.02 463.91 321.06
FileBench-cf 521.89 512.43 343.59

==> figures/ocssd_latency_sensitivity.dat <==
[trace] [learned-0 128mb] [learned-1 153mb] [learned-4 168mb] [learned-16 178mb]
MSR-hm 66.36 56.34 52.41 48.37
MSR-src20 54.28 46.74 43.72 32.29
MSR-prxy 10.85 9.70 8.90 7.97
MSR-prn 400.59 396.28 394.49 391.66
MSR-usr 91.65 89.80 89.17 89.01
FIU-home 89.07 83.58 81.6 80.48
FIU-mail 586.81 539.25 482.49 445.49
BenchBase-SEATS 221.34 206.5 200.9 194.12
BenchBase-AM 325.57 266.95 254.72 251.33
TPCC 281.04 241.62 229.44 221.83
FileBench-oltp 321.06 306.52 300.49 294.13
FileBench-cf 343.59 328.05 326.23 318.52

==> figures/ocssd_latency_sensitivity_all_ocssd.dat <==
[trace] [learned-0 128mb] [learned-1 153mb] [learned-4 168mb] [learned-16 178mb]
MSR-hm 217.57 205.46 199.55 194.35
MSR-src20 106.66 86.64 81.83 77.75
MSR-prxy 20.15 15.55 14.18 13.26
MSR-prn 283.86 279.23 276.54 273.91
MSR-rsrch 75.33 52.16 36.28 32.13
FIU-home 89.07 83.58 81.6 80.48
FIU-mail 171.0 161.65 150.33 141.8
BenchBase-SEATS 221.34 206.5 200.9 194.12
BenchBase-AM 325.57 266.95 254.72 251.33
TPCC 281.04 241.62 229.44 221.83
FileBench-oltp 321.06 306.52 300.49 294.13
FileBench-cf 343.59 328.05 326.23 318.52

==> figures/ocssd_memory.dat <==
[trace] [dftl] [sftl] [learned-0] [learned-1] [learned-4] [learned-16]
MSR-hm 4868208 885628 553494 510372 463961 417688
MSR-src2 1496272 474800 171508 162518 150162 141826
MSR-prxy 1840816 650280 137193 132078 124398 117704
MSR-prn 25980552 1516856 687749 669421 621466 593443
MSR-usr 5174312 520812 292119 277010 254597 239542
FIU-home 8012296 2257064 721728 619747 519485 475081
FIU-mail 16459960 2694776 567815 528264 480639 446858
BenchBase-SEATS 1 1 365062 357544 354138 352281
BenchBase-AM 1 1 858212 810298 795287 791325
TPCC 1 1 562853 536907 521941 515074
FileBench-oltp 1 1 144426 127455 115925 113880
FileBench-cf 1 1 92064 77152 68458 64731

==> figures/ocssd_memory_all_ocssd.dat <==
[trace] [dftl] [sftl] [learned-0] [learned-1] [learned-4] [learned-16]
MSR-hm 4868208 885628 553494 510372 463961 417688
MSR-src2 1496272 474800 171508 162518 150162 141826
MSR-prxy 1840816 650280 137193 132078 124398 117704
MSR-prn 25980552 1516856 687749 669421 621466 593443
MSR-rsrch 749544 535676 99751 92344 82440 77738
FIU-home 8012296 2257064 721728 619747 519485 475081
FIU-mail 16459960 2694776 567815 528264 480639 446858
BenchBase-SEATS 1 1 365062 357544 354138 352281
BenchBase-AM 1 1 858212 810298 795287 791325
TPCC 1 1 562853 536907 521941 515074
FileBench-oltp 1 1 144426 127455 115925 113880
FileBench-cf 1 1 92064 77152 68458 64731

==> figures/page_size.dat <==
[page_size] [dftl] [sftl] [leaftl]
4KB 708.71 465.39 285.67
8KB 509.63 324.59 195.52
16KB 358.24 301.72 203.59

==> figures/segment-study.dat <==
8.88	53.95	69.58	74.58	87.36	96.28	98.55	99.24	99.71	99.82	99.84	100
7.97	40.17	57	65.51	83.3	95.18	98.2	99.02	99.61	99.75	99.8	100.0
6.29	34.34	49.75	59.76	80.28	94.4	97.92	98.86	99.53	99.69	99.74	100.0
7.4	27.38	45.34	58.61	75.89	88.93	95.45	98.2	99.34	99.57	99.65	100.0


==> figures/segments.dat <==
[trace] [learned-0] [learned-1] [learned-4] [learned-16]
MSR-hm 72588.0 61551.0 53280.0 44975.0
MSR-src20 22716.0 19875.0 17554.0 16188.0
MSR-prxy 17170.0 15390.0 13905.0 12817.0
MSR-prn 80555.0 75889.0 67390.0 62958.0
MSR-rsrch 12597.0 10491.0 8820.0 8113.0
FIU-home 93141.0 65355.0 46773.0 39529.0
FIU-mail 65861.0 55807.0 47788.0 42349.0
BenchBase-SEATS 224683 215455 213815 212727
BenchBase-AM 147104 133021 129578 128391
TPCC 98637 89691 86506 84996
FileBench-oltp 15623 12102 10320 9640
FileBench-cf 25776 21293 18833 18408

==> figures/segments_consecutive.dat <==
[trace] [learned-0] [learned-1] [learned-4] [learned-16]
MSR-hm 72588.0 47819.0 40522.0 27592.0
MSR-src2 22716.0 14872.0 12476.0 10950.0
MSR-prxy 17170.0 12274.0 10817.0 9484.0
MSR-prn 80555.0 69722.0 57171.0 51218.0
MSR-srch 12597.0 7744.0 6765.0 6359.0
FIU-home 93141.0 35390.0 24144.0 18953.0
FIU-mail 65861.0 43845.0 35843.0 30854.0
BenchBase-SEATS 224683 201241 199589 198604
BenchBase-AM 147104 108186 104623 102767
TPCC 98637 76755 74242 72896
FileBench-oltp 15623 8110 6937 6527
FileBench-cf 25776 17420 15893 15440

==> figures/sensitivity.dat <==
[trace] [512M]  [1G]    [1.5G]  [2G]
hm      1.79    1.618   1.75    1.59
src2    1.02    1.02    1.002   1.02
prxy    11.80   1.0     1.0     1.00
prn     1.29    1.165   1.119   1.09   
usr     3.1     1.09    2.13    1.01
home    1.01    1.01    1.01    1.00
mail    1.06    1.03    1.02    1.01

